CROMA: a GPU-accelerated Fokker--Planck solver for modeling non-thermal emission in post-processing cosmological simulations

Numerical modeling of cosmic-ray (CR) spectra and the resulting non-thermal emission is important for understanding the physical mechanisms of CR acceleration and transport in astrophysical environments. Galaxy clusters and cosmic filaments provide particularly important environments for studying these processes, where shocks, turbulence, magnetic fields, and CRs jointly shape diffuse synchrotron emission. Spectrally resolved modeling of CRs, including cooling, re-acceleration, and hadronic interactions, requires solving time-dependent Fokker--Planck (FP) equations. An increasing number of studies employ FP solvers coupled with magnetohydrodynamical (MHD) simulations to follow the evolution of CRs in dynamically evolving environments. We present a new C/C++-based FP solver with GPU acceleration for post-processing outputs from cosmological MHD simulations. The code evolves CR proton and electron spectra along Lagrangian tracer trajectories and consistently includes re-acceleration and secondary-particle production processes. With the Chang--Cooper finite-difference scheme, the FP equation for each tracer is reduced to an independent tridiagonal system, which is solved on NVIDIA GPUs using a CUDA implementation of the parallel cyclic reduction (PCR) algorithm. The code uses sub-stepping between tracer snapshots, with the timestep constrained by the relevant CR cooling or re-acceleration timescale, and a batching algorithm that groups tracers with similar sub-stepping patterns for efficient execution. We find that the GPU acceleration increases the per-node throughput by a factor of $\approx$10 on the Leonardo Booster system operated by CINECA. The fast FP solver is useful for high-resolution simulations dedicated to comparison with next-generation radio observations and future multi-messenger applications combining radio, gamma-ray, and high-energy neutrino observations.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



